A computational framework for infinite-dimensional Bayesian inverse problems: Part II. Stochastic Newton MCMC with application to ice sheet flow inverse problems

We address the numerical solution of infinite-dimensional inverse problems in the framework of Bayesian inference. In the Part I companion to this paper (arXiv.org:1308.1313), we considered the linearized infinite-dimensional inverse problem. Here in Part II, we relax the linearization assumption and consider the fully nonlinear infinite-dimensional inverse problem using a Markov chain Monte Carlo (MCMC) sampling method. To address the challenges of sampling high-dimensional pdfs arising from Bayesian inverse problems governed by PDEs, we build on the stochastic Newton MCMC method. This method exploits problem structure by taking as a proposal density a local Gaussian approximation of the posterior pdf, whose construction is made tractable by invoking a low-rank approximation of its data misfit component of the Hessian. Here we introduce an approximation of the stochastic Newton proposal in which we compute the low-rank-based Hessian at just the MAP point, and then reuse this Hessian at each MCMC step. We compare the performance of the proposed method to the original stochastic Newton MCMC method and to an independence sampler. The comparison of the three methods is conducted on a synthetic ice sheet inverse problem. For this problem, the stochastic Newton MCMC method with a MAP-based Hessian converges at least as rapidly as the original stochastic Newton MCMC method, but is far cheaper since it avoids recomputing the Hessian at each step. On the other hand, it is more expensive per sample than the independence sampler; however, its convergence is significantly more rapid, and thus overall it is much cheaper. Finally, we present extensive analysis and interpretation of the posterior distribution, and classify directions in parameter space based on the extent to which they are informed by the prior or the observations.

==> 1dmarginals_dataw1.dat <==
x	y	z
4.835534e+01	1.167e-08	5.068e-320
4.839440e+01	1.824e-08	5.325e-309
4.843346e+01	2.837e-08	3.595e-298
4.847252e+01	4.387e-08	1.547e-287
4.851159e+01	6.747e-08	4.246e-277
4.855065e+01	1.032e-07	7.429e-267
4.858971e+01	1.569e-07	8.286e-257
4.862877e+01	2.372e-07	5.892e-247
4.866784e+01	3.566e-07	2.671e-237
4.870690e+01	5.332e-07	7.720e-228
4.874596e+01	7.927e-07	1.423e-218
4.878502e+01	1.172e-06	1.671e-209
4.882409e+01	1.723e-06	1.252e-200
4.886315e+01	2.518e-06	5.976e-192
4.890221e+01	3.661e-06	1.819e-183
4.894127e+01	5.291e-06	3.530e-175
4.898034e+01	7.606e-06	4.368e-167
4.901940e+01	1.087e-05	3.446e-159
4.905846e+01	1.545e-05	1.733e-151
4.909752e+01	2.184e-05	5.556e-144
4.913659e+01	3.069e-05	1.136e-136
4.917565e+01	4.289e-05	1.480e-129
4.921471e+01	5.960e-05	1.229e-122
4.925377e+01	8.236e-05	6.512e-116
4.929284e+01	1.132e-04	2.199e-109
4.933190e+01	1.546e-04	4.734e-103
4.937096e+01	2.101e-04	6.497e-97
4.941002e+01	2.839e-04	5.685e-91
4.944909e+01	3.814e-04	3.171e-85
4.948815e+01	5.096e-04	1.128e-79
4.952721e+01	6.770e-04	2.558e-74
4.956627e+01	8.943e-04	3.697e-69
4.960534e+01	1.175e-03	3.407e-64
4.964440e+01	1.535e-03	2.002e-59
4.968346e+01	1.994e-03	7.499e-55
4.972252e+01	2.575e-03	1.791e-50
4.976159e+01	3.307e-03	2.727e-46
4.980065e+01	4.224e-03	2.647e-42
4.983971e+01	5.365e-03	1.638e-38
4.987877e+01	6.776e-03	6.461e-35
4.991784e+01	8.509e-03	1.625e-31
4.995690e+01	1.063e-02	2.606e-28
4.999596e+01	1.320e-02	2.664e-25
5.003502e+01	1.629e-02	1.737e-22
5.007409e+01	2.001e-02	7.216e-20
5.011315e+01	2.443e-02	1.912e-17
5.015221e+01	2.966e-02	3.228e-15
5.019127e+01	3.581e-02	3.476e-13
5.023034e+01	4.300e-02	2.386e-11
5.026940e+01	5.133e-02	1.044e-09
5.030846e+01	6.094e-02	2.914e-08
5.034752e+01	7.194e-02	5.186e-07
5.038659e+01	8.445e-02	5.885e-06
5.042565e+01	9.858e-02	4.263e-05
5.046471e+01	1.144e-01	1.976e-04
5.050377e+01	1.321e-01	5.901e-04
5.054284e+01	1.516e-01	1.162e-03
5.058190e+01	1.730e-01	1.627e-03
5.062096e+01	1.963e-01	2.007e-03
5.066002e+01	2.216e-01	3.087e-03
5.069909e+01	2.487e-01	6.249e-03
5.073815e+01	2.775e-01	1.238e-02
5.077721e+01	3.079e-01	1.944e-02
5.081627e+01	3.398e-01	2.336e-02
5.085534e+01	3.728e-01	2.392e-02
5.089440e+01	4.068e-01	2.488e-02
5.093346e+01	4.414e-01	2.766e-02
5.097252e+01	4.762e-01	2.940e-02
5.101159e+01	5.109e-01	2.770e-02
5.105065e+01	5.450e-01	2.525e-02
5.108971e+01	5.782e-01	2.758e-02
5.112877e+01	6.099e-01	3.610e-02
5.116784e+01	6.398e-01	4.694e-02
5.120690e+01	6.674e-01	5.672e-02
5.124596e+01	6.922e-01	6.481e-02
5.128502e+01	7.140e-01	7.099e-02
5.132409e+01	7.323e-01	7.555e-02
5.136315e+01	7.468e-01	8.018e-02
5.140221e+01	7.574e-01	8.742e-02
5.144127e+01	7.638e-01	1.005e-01
5.148034e+01	7.660e-01	1.204e-01
5.151940e+01	7.638e-01	1.418e-01
5.155846e+01	7.574e-01	1.575e-01
5.159752e+01	7.468e-01	1.660e-01
5.163659e+01	7.323e-01	1.705e-01
5.167565e+01	7.140e-01	1.744e-01
5.171471e+01	6.922e-01	1.821e-01
5.175377e+01	6.674e-01	1.979e-01
5.179284e+01	6.398e-01	2.223e-01
5.183190e+01	6.099e-01	2.527e-01
5.187096e+01	5.782e-01	2.823e-01
5.191002e+01	5.450e-01	3.025e-01
5.194909e+01	5.109e-01	3.120e-01
5.198815e+01	4.762e-01	3.170e-01
5.202721e+01	4.414e-01	3.238e-01
5.206627e+01	4.068e-01	3.346e-01
5.210534e+01	3.728e-01	3.480e-01
5.214440e+01	3.398e-01	3.636e-01
5.218346e+01	3.079e-01	3.836e-01
5.222252e+01	2.775e-01	4.062e-01
5.226159e+01	2.487e-01	4.265e-01
5.230065e+01	2.216e-01	4.430e-01
5.233971e+01	1.963e-01	4.583e-01
5.237877e+01	1.730e-01	4.721e-01
5.241784e+01	1.516e-01	4.800e-01
5.245690e+01	1.321e-01	4.821e-01
5.249596e+01	1.144e-01	4.831e-01
5.253502e+01	9.858e-02	4.859e-01
5.257409e+01	8.445e-02	4.890e-01
5.261315e+01	7.194e-02	4.919e-01
5.265221e+01	6.094e-02	4.958e-01
5.269127e+01	5.133e-02	5.015e-01
5.273034e+01	4.300e-02	5.077e-01
5.276940e+01	3.581e-02	5.103e-01
5.280846e+01	2.966e-02	5.056e-01
5.284752e+01	2.443e-02	4.943e-01
5.288659e+01	2.001e-02	4.805e-01
5.292565e+01	1.629e-02	4.711e-01
5.296471e+01	1.320e-02	4.699e-01
5.300377e+01	1.063e-02	4.709e-01
5.304284e+01	8.509e-03	4.652e-01
5.308190e+01	6.776e-03	4.526e-01
5.312096e+01	5.365e-03	4.381e-01
5.316002e+01	4.224e-03	4.238e-01
5.319909e+01	3.307e-03	4.086e-01
5.323815e+01	2.575e-03	3.905e-01
5.327721e+01	1.994e-03	3.687e-01
5.331627e+01	1.535e-03	3.469e-01
5.335534e+01	1.175e-03	3.301e-01
5.339440e+01	8.943e-04	3.201e-01
5.343346e+01	6.770e-04	3.143e-01
5.347252e+01	5.096e-04	3.095e-01
5.351159e+01	3.814e-04	3.064e-01
5.355065e+01	2.839e-04	3.068e-01
5.358971e+01	2.101e-04	3.061e-01
5.362877e+01	1.546e-04	2.941e-01
5.366784e+01	1.132e-04	2.678e-01
5.370690e+01	8.236e-05	2.385e-01
5.374596e+01	5.960e-05	2.188e-01
5.378502e+01	4.289e-05	2.104e-01
5.382409e+01	3.069e-05	2.085e-01
5.386315e+01	2.184e-05	2.101e-01
5.390221e+01	1.545e-05	2.087e-01
5.394127e+01	1.087e-05	1.938e-01
5.398034e+01	7.606e-06	1.657e-01
5.401940e+01	5.291e-06	1.383e-01
5.405846e+01	3.661e-06	1.213e-01
5.409752e+01	2.518e-06	1.127e-01
5.413659e+01	1.723e-06	1.088e-01
5.417565e+01	1.172e-06	1.103e-01
5.421471e+01	7.927e-07	1.168e-01
5.425377e+01	5.332e-07	1.243e-01
5.429284e+01	3.566e-07	1.299e-01
5.433190e+01	2.372e-07	1.288e-01
5.437096e+01	1.569e-07	1.130e-01
5.441002e+01	1.032e-07	8.531e-02
5.444909e+01	6.747e-08	6.165e-02
5.448815e+01	4.387e-08	5.057e-02
5.452721e+01	2.837e-08	4.741e-02
5.456627e+01	1.824e-08	4.605e-02
5.460534e+01	1.167e-08	4.463e-02
5.464440e+01	7.417e-09	4.315e-02
5.468346e+01	4.690e-09	4.092e-02
5.472252e+01	2.949e-09	3.732e-02
5.476159e+01	1.843e-09	3.334e-02
5.480065e+01	1.146e-09	3.054e-02
5.483971e+01	7.085e-10	2.993e-02
5.487877e+01	4.355e-10	3.147e-02
5.491784e+01	2.662e-10	3.323e-02
5.495690e+01	1.618e-10	3.362e-02
5.499596e+01	9.782e-11	3.348e-02
5.503502e+01	5.880e-11	3.224e-02
5.507409e+01	3.514e-11	2.854e-02
5.511315e+01	2.089e-11	2.560e-02
5.515221e+01	1.234e-11	2.799e-02
5.519127e+01	7.254e-12	3.336e-02
5.523034e+01	4.239e-12	3.383e-02
5.526940e+01	2.464e-12	2.690e-02
5.530846e+01	1.424e-12	1.788e-02
5.534752e+01	8.180e-13	1.158e-02
5.538659e+01	4.674e-13	8.218e-03
5.542565e+01	2.656e-13	5.911e-03
5.546471e+01	1.500e-13	3.995e-03
5.550377e+01	8.430e-14	3.170e-03
5.554283e+01	4.709e-14	3.457e-03
5.558190e+01	2.616e-14	3.881e-03
5.562096e+01	1.445e-14	3.741e-03
5.566002e+01	7.940e-15	3.377e-03
5.569908e+01	4.337e-15	3.540e-03
5.573815e+01	2.356e-15	4.183e-03
5.577721e+01	1.272e-15	4.331e-03
5.581627e+01	6.834e-16	3.402e-03
5.585533e+01	3.650e-16	2.118e-03
5.589440e+01	1.939e-16	1.369e-03
5.593346e+01	1.024e-16	1.093e-03
5.597252e+01	5.376e-17	9.536e-04
5.601158e+01	2.808e-17	1.029e-03
5.605065e+01	1.458e-17	1.276e-03
5.608971e+01	7.528e-18	1.291e-03
5.612877e+01	3.866e-18	9.861e-04
5.616783e+01	1.974e-18	7.528e-04


==> 1dmarginals_dataw18.dat <==
x	y	z
-3.679846e+01	2.062e-07	1.050e-46
-3.643788e+01	2.644e-07	1.211e-42
-3.607729e+01	3.382e-07	8.574e-39
-3.571671e+01	4.315e-07	3.724e-35
-3.535613e+01	5.493e-07	9.923e-32
-3.499554e+01	6.974e-07	1.622e-28
-3.463496e+01	8.833e-07	1.627e-25
-3.427437e+01	1.116e-06	1.001e-22
-3.391379e+01	1.406e-06	3.779e-20
-3.355320e+01	1.768e-06	8.752e-18
-3.319262e+01	2.216e-06	1.244e-15
-3.283203e+01	2.772e-06	1.084e-13
-3.247145e+01	3.459e-06	5.798e-12
-3.211087e+01	4.304e-06	1.903e-10
-3.175028e+01	5.343e-06	3.830e-09
-3.138970e+01	6.617e-06	4.730e-08
-3.102911e+01	8.173e-06	3.584e-07
-3.066853e+01	1.007e-05	1.666e-06
-3.030794e+01	1.238e-05	4.756e-06
-2.994736e+01	1.517e-05	8.373e-06
-2.958678e+01	1.856e-05	9.424e-06
-2.922619e+01	2.264e-05	8.540e-06
-2.886561e+01	2.755e-05	1.118e-05
-2.850502e+01	3.344e-05	1.918e-05
-2.814444e+01	4.048e-05	2.837e-05
-2.778385e+01	4.889e-05	4.245e-05
-2.742327e+01	5.890e-05	7.538e-05
-2.706268e+01	7.078e-05	1.233e-04
-2.670210e+01	8.485e-05	1.568e-04
-2.634152e+01	1.015e-04	1.591e-04
-2.598093e+01	1.210e-04	1.475e-04
-2.562035e+01	1.440e-04	1.496e-04
-2.525976e+01	1.709e-04	1.708e-04
-2.489918e+01	2.023e-04	1.832e-04
-2.453859e+01	2.389e-04	1.715e-04
-2.417801e+01	2.814e-04	1.792e-04
-2.381742e+01	3.306e-04	2.710e-04
-2.345684e+01	3.875e-04	4.818e-04
-2.309626e+01	4.530e-04	7.750e-04
-2.273567e+01	5.283e-04	9.983e-04
-2.237509e+01	6.145e-04	1.025e-03
-2.201450e+01	7.131e-04	9.510e-04
-2.165392e+01	8.254e-04	9.734e-04
-2.129333e+01	9.530e-04	1.200e-03
-2.093275e+01	1.098e-03	1.625e-03
-2.057216e+01	1.261e-03	2.048e-03
-2.021158e+01	1.445e-03	2.171e-03
-1.985100e+01	1.652e-03	1.995e-03
-1.949041e+01	1.883e-03	1.832e-03
-1.912983e+01	2.142e-03	1.875e-03
-1.876924e+01	2.431e-03	2.102e-03
-1.840866e+01	2.751e-03	2.500e-03
-1.804807e+01	3.105e-03	3.091e-03
-1.768749e+01	3.497e-03	3.714e-03
-1.732691e+01	3.928e-03	4.121e-03
-1.696632e+01	4.401e-03	4.388e-03
-1.660574e+01	4.919e-03	4.849e-03
-1.624515e+01	5.484e-03	5.726e-03
-1.588457e+01	6.099e-03	7.037e-03
-1.552398e+01	6.766e-03	8.633e-03
-1.516340e+01	7.487e-03	1.025e-02
-1.480281e+01	8.264e-03	1.160e-02
-1.444223e+01	9.099e-03	1.237e-02
-1.408165e+01	9.993e-03	1.236e-02
-1.372106e+01	1.095e-02	1.202e-02
-1.336048e+01	1.196e-02	1.210e-02
-1.299989e+01	1.304e-02	1.286e-02
-1.263931e+01	1.418e-02	1.393e-02
-1.227872e+01	1.538e-02	1.511e-02
-1.191814e+01	1.664e-02	1.630e-02
-1.155755e+01	1.796e-02	1.726e-02
-1.119697e+01	1.933e-02	1.821e-02
-1.083639e+01	2.076e-02	1.998e-02
-1.047580e+01	2.224e-02	2.263e-02
-1.011522e+01	2.376e-02	2.502e-02
-9.754633e+00	2.533e-02	2.648e-02
-9.394048e+00	2.693e-02	2.770e-02
-9.033464e+00	2.856e-02	2.925e-02
-8.672879e+00	3.021e-02	3.059e-02
-8.312295e+00	3.188e-02	3.132e-02
-7.951711e+00	3.355e-02	3.209e-02
-7.591126e+00	3.523e-02	3.363e-02
-7.230542e+00	3.690e-02	3.586e-02
-6.869957e+00	3.855e-02	3.815e-02
-6.509373e+00	4.017e-02	4.030e-02
-6.148789e+00	4.176e-02	4.245e-02
-5.788204e+00	4.330e-02	4.425e-02
-5.427620e+00	4.478e-02	4.554e-02
-5.067035e+00	4.621e-02	4.704e-02
-4.706451e+00	4.755e-02	4.899e-02
-4.345867e+00	4.882e-02	5.087e-02
-3.985282e+00	4.999e-02	5.250e-02
-3.624698e+00	5.107e-02	5.348e-02
-3.264113e+00	5.203e-02	5.339e-02
-2.903529e+00	5.288e-02	5.283e-02
-2.542945e+00	5.362e-02	5.275e-02
-2.182360e+00	5.422e-02	5.339e-02
-1.821776e+00	5.470e-02	5.435e-02
-1.461191e+00	5.504e-02	5.526e-02
-1.100607e+00	5.525e-02	5.601e-02
-7.400225e-01	5.532e-02	5.622e-02
-3.794381e-01	5.525e-02	5.549e-02
-1.885366e-02	5.504e-02	5.411e-02
3.417308e-01	5.470e-02	5.315e-02
7.023152e-01	5.422e-02	5.331e-02
1.062900e+00	5.362e-02	5.399e-02
1.423484e+00	5.288e-02	5.384e-02
1.784068e+00	5.203e-02	5.197e-02
2.144653e+00	5.107e-02	4.919e-02
2.505237e+00	4.999e-02	4.761e-02
2.865822e+00	4.882e-02	4.813e-02
3.226406e+00	4.755e-02	4.932e-02
3.586990e+00	4.621e-02	4.895e-02
3.947575e+00	4.478e-02	4.632e-02
4.308159e+00	4.330e-02	4.268e-02
4.668744e+00	4.176e-02	3.915e-02
5.029328e+00	4.017e-02	3.626e-02
5.389912e+00	3.855e-02	3.466e-02
5.750497e+00	3.690e-02	3.411e-02
6.111081e+00	3.523e-02	3.344e-02
6.471666e+00	3.355e-02	3.237e-02
6.832250e+00	3.188e-02	3.158e-02
7.192835e+00	3.021e-02	3.104e-02
7.553419e+00	2.856e-02	2.990e-02
7.914003e+00	2.693e-02	2.752e-02
8.274588e+00	2.533e-02	2.439e-02
8.635172e+00	2.376e-02	2.222e-02
8.995757e+00	2.224e-02	2.211e-02
9.356341e+00	2.076e-02	2.271e-02
9.716925e+00	1.933e-02	2.179e-02
1.007751e+01	1.796e-02	1.906e-02
1.043809e+01	1.664e-02	1.577e-02
1.079868e+01	1.538e-02	1.281e-02
1.115926e+01	1.418e-02	1.075e-02
1.151985e+01	1.304e-02	9.767e-03
1.188043e+01	1.196e-02	9.521e-03
1.224102e+01	1.095e-02	9.595e-03
1.260160e+01	9.993e-03	9.538e-03
1.296219e+01	9.099e-03	8.933e-03
1.332277e+01	8.264e-03	7.891e-03
1.368335e+01	7.487e-03	7.074e-03
1.404394e+01	6.766e-03	6.829e-03
1.440452e+01	6.099e-03	6.715e-03
1.476511e+01	5.484e-03	6.228e-03
1.512569e+01	4.919e-03	5.422e-03
1.548628e+01	4.401e-03	4.640e-03
1.584686e+01	3.928e-03	4.079e-03
1.620744e+01	3.497e-03	3.663e-03
1.656803e+01	3.105e-03	3.260e-03
1.692861e+01	2.751e-03	2.891e-03
1.728920e+01	2.431e-03	2.541e-03
1.764978e+01	2.142e-03	2.063e-03
1.801037e+01	1.883e-03	1.496e-03
1.837095e+01	1.652e-03	1.090e-03
1.873154e+01	1.445e-03	9.509e-04
1.909212e+01	1.261e-03	9.154e-04
1.945270e+01	1.098e-03	8.039e-04
1.981329e+01	9.530e-04	6.381e-04
2.017387e+01	8.254e-04	5.308e-04
2.053446e+01	7.131e-04	4.945e-04
2.089504e+01	6.145e-04	4.709e-04
2.125563e+01	5.283e-04	4.367e-04
2.161621e+01	4.530e-04	3.956e-04
2.197680e+01	3.875e-04	3.425e-04
2.233738e+01	3.306e-04	2.729e-04
2.269796e+01	2.814e-04	1.945e-04
2.305855e+01	2.389e-04	1.269e-04
2.341913e+01	2.023e-04	8.823e-05
2.377972e+01	1.709e-04	7.630e-05
2.414030e+01	1.440e-04	7.853e-05
2.450089e+01	1.210e-04	8.723e-05
2.486147e+01	1.015e-04	9.841e-05
2.522205e+01	8.485e-05	1.084e-04
2.558264e+01	7.078e-05	1.097e-04
2.594322e+01	5.890e-05	1.004e-04
2.630381e+01	4.889e-05	8.901e-05
2.666439e+01	4.048e-05	7.854e-05
2.702498e+01	3.344e-05	6.334e-05
2.738556e+01	2.755e-05	4.186e-05
2.774615e+01	2.264e-05	2.062e-05
2.810673e+01	1.856e-05	7.007e-06
2.846731e+01	1.517e-05	1.559e-06
2.882790e+01	1.238e-05	2.204e-07
2.918848e+01	1.007e-05	1.955e-08
2.954907e+01	8.173e-06	1.080e-09
2.990965e+01	6.617e-06	3.703e-11
3.027024e+01	5.343e-06	7.871e-13
3.063082e+01	4.304e-06	1.036e-14
3.099141e+01	3.459e-06	8.425e-17
3.135199e+01	2.772e-06	4.236e-19
3.171257e+01	2.216e-06	1.315e-21
3.207316e+01	1.768e-06	2.517e-24
3.243374e+01	1.406e-06	2.970e-27
3.279433e+01	1.116e-06	2.159e-30
3.315491e+01	8.833e-07	9.664e-34
3.351550e+01	6.974e-07	2.661e-37
3.387608e+01	5.493e-07	4.507e-41
3.423667e+01	4.315e-07	4.693e-45
3.459725e+01	3.382e-07	3.003e-49
3.495783e+01	2.644e-07	1.181e-53
3.531842e+01	2.062e-07	2.851e-58


==> 1dmarginals_dataw26.dat <==
x	y	z
-3.066973e+01	1.178e-09	2.399e-50
-3.028293e+01	1.842e-09	2.946e-44
-2.989614e+01	2.865e-09	1.309e-38
-2.950935e+01	4.431e-09	2.107e-33
-2.912256e+01	6.814e-09	1.227e-28
-2.873577e+01	1.042e-08	2.587e-24
-2.834897e+01	1.584e-08	1.975e-20
-2.796218e+01	2.395e-08	5.457e-17
-2.757539e+01	3.601e-08	5.459e-14
-2.718860e+01	5.385e-08	1.977e-11
-2.680180e+01	8.005e-08	2.591e-09
-2.641501e+01	1.183e-07	1.230e-07
-2.602822e+01	1.740e-07	2.112e-06
-2.564143e+01	2.543e-07	1.314e-05
-2.525463e+01	3.697e-07	2.957e-05
-2.486784e+01	5.344e-07	2.410e-05
-2.448105e+01	7.681e-07	7.110e-06
-2.409426e+01	1.098e-06	7.593e-07
-2.370746e+01	1.560e-06	2.936e-08
-2.332067e+01	2.205e-06	4.113e-10
-2.293388e+01	3.099e-06	1.032e-10
-2.254709e+01	4.331e-06	8.003e-09
-2.216029e+01	6.019e-06	2.293e-07
-2.177350e+01	8.317e-06	2.378e-06
-2.138671e+01	1.143e-05	8.927e-06
-2.099992e+01	1.562e-05	1.214e-05
-2.061313e+01	2.122e-05	6.259e-06
-2.022633e+01	2.867e-05	5.660e-06
-1.983954e+01	3.852e-05	2.672e-05
-1.945275e+01	5.146e-05	5.859e-05
-1.906596e+01	6.837e-05	5.826e-05
-1.867916e+01	9.032e-05	5.556e-05
-1.829237e+01	1.186e-04	1.097e-04
-1.790558e+01	1.550e-04	1.645e-04
-1.751879e+01	2.013e-04	1.209e-04
-1.713199e+01	2.600e-04	1.240e-04
-1.674520e+01	3.340e-04	3.058e-04
-1.635841e+01	4.266e-04	4.760e-04
-1.597162e+01	5.418e-04	4.926e-04
-1.558482e+01	6.843e-04	6.358e-04
-1.519803e+01	8.593e-04	8.143e-04
-1.481124e+01	1.073e-03	8.255e-04
-1.442445e+01	1.333e-03	1.182e-03
-1.403765e+01	1.646e-03	1.944e-03
-1.365086e+01	2.021e-03	2.365e-03
-1.326407e+01	2.467e-03	2.461e-03
-1.287728e+01	2.996e-03	2.598e-03
-1.249049e+01	3.617e-03	2.781e-03
-1.210369e+01	4.342e-03	3.407e-03
-1.171690e+01	5.184e-03	4.053e-03
-1.133011e+01	6.154e-03	4.960e-03
-1.094332e+01	7.265e-03	6.994e-03
-1.055652e+01	8.529e-03	8.883e-03
-1.016973e+01	9.955e-03	9.441e-03
-9.782939e+00	1.156e-02	9.927e-03
-9.396146e+00	1.334e-02	1.158e-02
-9.009354e+00	1.531e-02	1.377e-02
-8.622562e+00	1.747e-02	1.478e-02
-8.235769e+00	1.983e-02	1.510e-02
-7.848977e+00	2.238e-02	1.727e-02
-7.462185e+00	2.511e-02	2.119e-02
-7.075392e+00	2.803e-02	2.478e-02
-6.688600e+00	3.110e-02	2.712e-02
-6.301807e+00	3.432e-02	2.866e-02
-5.915015e+00	3.765e-02	3.073e-02
-5.528223e+00	4.108e-02	3.301e-02
-5.141430e+00	4.457e-02	3.659e-02
-4.754638e+00	4.809e-02	4.222e-02
-4.367846e+00	5.159e-02	4.846e-02
-3.981053e+00	5.504e-02	5.524e-02
-3.594261e+00	5.839e-02	5.973e-02
-3.207468e+00	6.160e-02	6.053e-02
-2.820676e+00	6.461e-02	6.161e-02
-2.433884e+00	6.740e-02	6.316e-02
-2.047091e+00	6.991e-02	6.562e-02
-1.660299e+00	7.210e-02	7.028e-02
-1.273507e+00	7.395e-02	7.325e-02
-8.867142e-01	7.542e-02	7.342e-02
-4.999218e-01	7.649e-02	7.216e-02
-1.131294e-01	7.714e-02	7.190e-02
2.736630e-01	7.736e-02	7.410e-02
6.604553e-01	7.714e-02	7.786e-02
1.047248e+00	7.649e-02	7.987e-02
1.434040e+00	7.542e-02	7.716e-02
1.820832e+00	7.395e-02	7.428e-02
2.207625e+00	7.210e-02	7.261e-02
2.594417e+00	6.991e-02	6.855e-02
2.981210e+00	6.740e-02	6.388e-02
3.368002e+00	6.461e-02	6.049e-02
3.754794e+00	6.160e-02	5.915e-02
4.141587e+00	5.839e-02	5.931e-02
4.528379e+00	5.504e-02	5.809e-02
4.915171e+00	5.159e-02	5.504e-02
5.301964e+00	4.809e-02	5.055e-02
5.688756e+00	4.457e-02	4.638e-02
6.075549e+00	4.108e-02	4.398e-02
6.462341e+00	3.765e-02	4.223e-02
6.849133e+00	3.432e-02	3.939e-02
7.235926e+00	3.110e-02	3.585e-02
7.622718e+00	2.803e-02	3.342e-02
8.009510e+00	2.511e-02	3.317e-02
8.396303e+00	2.238e-02	3.274e-02
8.783095e+00	1.983e-02	2.786e-02
9.169888e+00	1.747e-02	2.222e-02
9.556680e+00	1.531e-02	1.915e-02
9.943472e+00	1.334e-02	1.729e-02
1.033026e+01	1.156e-02	1.567e-02
1.071706e+01	9.955e-03	1.320e-02
1.110385e+01	8.529e-03	1.106e-02
1.149064e+01	7.265e-03	9.296e-03
1.187743e+01	6.154e-03	7.254e-03
1.226423e+01	5.184e-03	6.087e-03
1.265102e+01	4.342e-03	5.614e-03
1.303781e+01	3.617e-03	5.479e-03
1.342460e+01	2.996e-03	5.371e-03
1.381140e+01	2.467e-03	4.226e-03
1.419819e+01	2.021e-03	2.945e-03
1.458498e+01	1.646e-03	2.530e-03
1.497177e+01	1.333e-03	3.017e-03
1.535857e+01	1.073e-03	3.134e-03
1.574536e+01	8.593e-04	2.278e-03
1.613215e+01	6.843e-04	1.727e-03
1.651894e+01	5.418e-04	1.247e-03
1.690574e+01	4.266e-04	7.285e-04
1.729253e+01	3.340e-04	5.834e-04
1.767932e+01	2.600e-04	5.783e-04
1.806611e+01	2.013e-04	4.186e-04
1.845290e+01	1.550e-04	2.590e-04
1.883970e+01	1.186e-04	1.799e-04
1.922649e+01	9.032e-05	1.082e-04
1.961328e+01	6.837e-05	3.474e-05
2.000007e+01	5.146e-05	5.298e-06
2.038687e+01	3.852e-05	4.302e-07
2.077366e+01	2.867e-05	9.450e-07
2.116045e+01	2.122e-05	7.413e-06
2.154724e+01	1.562e-05	2.141e-05
2.193404e+01	1.143e-05	2.389e-05
2.232083e+01	8.317e-06	2.236e-05
2.270762e+01	6.019e-06	4.401e-05
2.309441e+01	4.331e-06	4.766e-05
2.348121e+01	3.099e-06	1.914e-05
2.386800e+01	2.205e-06	2.787e-06
2.425479e+01	1.560e-06	1.468e-07
2.464158e+01	1.098e-06	2.801e-09
2.502837e+01	7.681e-07	1.934e-11
2.541517e+01	5.344e-07	4.835e-14
2.580196e+01	3.697e-07	4.376e-17
2.618875e+01	2.543e-07	1.433e-20
2.657554e+01	1.740e-07	1.700e-24
2.696234e+01	1.183e-07	7.298e-29
2.734913e+01	8.005e-08	1.134e-33
2.773592e+01	5.385e-08	6.381e-39
2.812271e+01	3.601e-08	1.300e-44
2.850951e+01	2.395e-08	9.582e-51
2.889630e+01	1.584e-08	2.557e-57
2.928309e+01	1.042e-08	2.471e-64
2.966988e+01	6.814e-09	8.643e-72
3.005668e+01	4.431e-09	1.094e-79
3.044347e+01	2.865e-09	5.016e-88
3.083026e+01	1.842e-09	8.323e-97
3.121705e+01	1.178e-09	4.999e-106
3.160385e+01	7.491e-10	1.087e-115
3.199064e+01	4.736e-10	8.557e-126
3.237743e+01	2.978e-10	2.438e-136
3.276422e+01	1.862e-10	2.515e-147
3.315101e+01	1.157e-10	9.393e-159
3.353781e+01	7.155e-11	1.270e-170
3.392460e+01	4.399e-11	6.214e-183
3.431139e+01	2.689e-11	1.101e-195
3.469818e+01	1.634e-11	7.060e-209
3.508498e+01	9.879e-12	1.639e-222
3.547177e+01	5.938e-12	1.377e-236
3.585856e+01	3.549e-12	4.191e-251
3.624535e+01	2.109e-12	4.616e-266
3.663215e+01	1.247e-12	1.840e-281
3.701894e+01	7.326e-13	2.656e-297
3.740573e+01	4.281e-13	1.388e-313
3.779252e+01	2.488e-13	0.000e+00
3.817932e+01	1.438e-13	0.000e+00
3.856611e+01	8.261e-14	0.000e+00
3.895290e+01	4.720e-14	0.000e+00
3.933969e+01	2.682e-14	0.000e+00
3.972649e+01	1.515e-14	0.000e+00
4.011328e+01	8.513e-15	0.000e+00
4.050007e+01	4.756e-15	0.000e+00
4.088686e+01	2.642e-15	0.000e+00
4.127365e+01	1.460e-15	0.000e+00
4.166045e+01	8.018e-16	0.000e+00
4.204724e+01	4.380e-16	0.000e+00
4.243403e+01	2.379e-16	0.000e+00
4.282082e+01	1.285e-16	0.000e+00
4.320762e+01	6.902e-17	0.000e+00
4.359441e+01	3.686e-17	0.000e+00
4.398120e+01	1.958e-17	0.000e+00
4.436799e+01	1.034e-17	0.000e+00
4.475479e+01	5.430e-18	0.000e+00
4.514158e+01	2.835e-18	0.000e+00
4.552837e+01	1.472e-18	0.000e+00
4.591516e+01	7.603e-19	0.000e+00
4.630196e+01	3.904e-19	0.000e+00
4.668875e+01	1.993e-19	0.000e+00


==> 1dmarginals_dataw3.dat <==
x	y	z
1.178500e+01	1.403e-06	4.721e-14
1.183798e+01	1.799e-06	2.642e-12
1.189096e+01	2.302e-06	1.041e-10
1.194394e+01	2.937e-06	2.887e-09
1.199692e+01	3.739e-06	5.637e-08
1.204990e+01	4.747e-06	7.750e-07
1.210288e+01	6.012e-06	7.502e-06
1.215586e+01	7.595e-06	5.112e-05
1.220884e+01	9.571e-06	2.453e-04
1.226182e+01	1.203e-05	8.287e-04
1.231479e+01	1.508e-05	1.972e-03
1.236777e+01	1.887e-05	3.309e-03
1.242075e+01	2.354e-05	3.925e-03
1.247373e+01	2.930e-05	3.326e-03
1.252671e+01	3.637e-05	2.093e-03
1.257969e+01	4.504e-05	1.133e-03
1.263267e+01	5.563e-05	7.426e-04
1.268565e+01	6.854e-05	7.046e-04
1.273863e+01	8.424e-05	7.748e-04
1.279161e+01	1.033e-04	9.011e-04
1.284459e+01	1.263e-04	1.268e-03
1.289757e+01	1.541e-04	2.137e-03
1.295055e+01	1.875e-04	3.358e-03
1.300352e+01	2.276e-04	4.237e-03
1.305650e+01	2.755e-04	4.327e-03
1.310948e+01	3.328e-04	4.133e-03
1.316246e+01	4.009e-04	4.542e-03
1.321544e+01	4.818e-04	5.813e-03
1.326842e+01	5.775e-04	7.354e-03
1.332140e+01	6.905e-04	8.226e-03
1.337438e+01	8.236e-04	8.011e-03
1.342736e+01	9.799e-04	7.208e-03
1.348034e+01	1.163e-03	6.480e-03
1.353332e+01	1.377e-03	5.956e-03
1.358630e+01	1.626e-03	5.618e-03
1.363928e+01	1.915e-03	5.785e-03
1.369225e+01	2.250e-03	6.752e-03
1.374523e+01	2.637e-03	8.280e-03
1.379821e+01	3.083e-03	9.868e-03
1.385119e+01	3.596e-03	1.141e-02
1.390417e+01	4.183e-03	1.324e-02
1.395715e+01	4.853e-03	1.544e-02
1.401013e+01	5.618e-03	1.770e-02
1.406311e+01	6.486e-03	1.991e-02
1.411609e+01	7.470e-03	2.231e-02
1.416907e+01	8.582e-03	2.471e-02
1.422205e+01	9.835e-03	2.654e-02
1.427503e+01	1.124e-02	2.773e-02
1.432801e+01	1.282e-02	2.884e-02
1.438098e+01	1.458e-02	3.037e-02
1.443396e+01	1.654e-02	3.247e-02
1.448694e+01	1.872e-02	3.498e-02
1.453992e+01	2.114e-02	3.750e-02
1.459290e+01	2.380e-02	3.969e-02
1.464588e+01	2.673e-02	4.166e-02
1.469886e+01	2.995e-02	4.409e-02
1.475184e+01	3.348e-02	4.785e-02
1.480482e+01	3.733e-02	5.319e-02
1.485780e+01	4.151e-02	5.937e-02
1.491078e+01	4.605e-02	6.571e-02
1.496376e+01	5.095e-02	7.273e-02
1.501674e+01	5.624e-02	8.167e-02
1.506972e+01	6.193e-02	9.308e-02
1.512269e+01	6.801e-02	1.054e-01
1.517567e+01	7.451e-02	1.152e-01
1.522865e+01	8.143e-02	1.207e-01
1.528163e+01	8.876e-02	1.235e-01
1.533461e+01	9.651e-02	1.279e-01
1.538759e+01	1.047e-01	1.369e-01
1.544057e+01	1.133e-01	1.498e-01
1.549355e+01	1.222e-01	1.624e-01
1.554653e+01	1.316e-01	1.711e-01
1.559951e+01	1.413e-01	1.762e-01
1.565249e+01	1.514e-01	1.799e-01
1.570547e+01	1.617e-01	1.844e-01
1.575845e+01	1.724e-01	1.915e-01
1.581142e+01	1.833e-01	2.004e-01
1.586440e+01	1.944e-01	2.078e-01
1.591738e+01	2.056e-01	2.118e-01
1.597036e+01	2.170e-01	2.152e-01
1.602334e+01	2.284e-01	2.227e-01
1.607632e+01	2.398e-01	2.353e-01
1.612930e+01	2.511e-01	2.500e-01
1.618228e+01	2.624e-01	2.628e-01
1.623526e+01	2.734e-01	2.721e-01
1.628824e+01	2.842e-01	2.798e-01
1.634122e+01	2.947e-01	2.889e-01
1.639420e+01	3.048e-01	3.008e-01
1.644718e+01	3.145e-01	3.131e-01
1.650015e+01	3.237e-01	3.201e-01
1.655313e+01	3.323e-01	3.191e-01
1.660611e+01	3.403e-01	3.149e-01
1.665909e+01	3.476e-01	3.145e-01
1.671207e+01	3.541e-01	3.186e-01
1.676505e+01	3.599e-01	3.217e-01
1.681803e+01	3.649e-01	3.200e-01
1.687101e+01	3.691e-01	3.166e-01
1.692399e+01	3.723e-01	3.171e-01
1.697697e+01	3.746e-01	3.220e-01
1.702995e+01	3.760e-01	3.265e-01
1.708293e+01	3.765e-01	3.262e-01
1.713591e+01	3.760e-01	3.217e-01
1.718888e+01	3.746e-01	3.159e-01
1.724186e+01	3.723e-01	3.115e-01
1.729484e+01	3.691e-01	3.089e-01
1.734782e+01	3.649e-01	3.055e-01
1.740080e+01	3.599e-01	2.977e-01
1.745378e+01	3.541e-01	2.862e-01
1.750676e+01	3.476e-01	2.760e-01
1.755974e+01	3.403e-01	2.706e-01
1.761272e+01	3.323e-01	2.688e-01
1.766570e+01	3.237e-01	2.670e-01
1.771868e+01	3.145e-01	2.637e-01
1.777166e+01	3.048e-01	2.598e-01
1.782464e+01	2.947e-01	2.558e-01
1.787761e+01	2.842e-01	2.500e-01
1.793059e+01	2.734e-01	2.414e-01
1.798357e+01	2.624e-01	2.317e-01
1.803655e+01	2.511e-01	2.229e-01
1.808953e+01	2.398e-01	2.160e-01
1.814251e+01	2.284e-01	2.112e-01
1.819549e+01	2.170e-01	2.065e-01
1.824847e+01	2.056e-01	1.991e-01
1.830145e+01	1.944e-01	1.897e-01
1.835443e+01	1.833e-01	1.828e-01
1.840741e+01	1.724e-01	1.813e-01
1.846039e+01	1.617e-01	1.812e-01
1.851337e+01	1.514e-01	1.761e-01
1.856635e+01	1.413e-01	1.635e-01
1.861932e+01	1.316e-01	1.468e-01
1.867230e+01	1.222e-01	1.302e-01
1.872528e+01	1.133e-01	1.152e-01
1.877826e+01	1.047e-01	1.030e-01
1.883124e+01	9.651e-02	9.528e-02
1.888422e+01	8.876e-02	9.270e-02
1.893720e+01	8.143e-02	9.326e-02
1.899018e+01	7.451e-02	9.308e-02
1.904316e+01	6.801e-02	8.890e-02
1.909614e+01	6.193e-02	8.049e-02
1.914912e+01	5.624e-02	7.039e-02
1.920210e+01	5.095e-02	6.175e-02
1.925508e+01	4.605e-02	5.622e-02
1.930805e+01	4.151e-02	5.341e-02
1.936103e+01	3.733e-02	5.158e-02
1.941401e+01	3.348e-02	4.927e-02
1.946699e+01	2.995e-02	4.636e-02
1.951997e+01	2.673e-02	4.348e-02
1.957295e+01	2.380e-02	4.075e-02
1.962593e+01	2.114e-02	3.771e-02
1.967891e+01	1.872e-02	3.405e-02
1.973189e+01	1.654e-02	2.986e-02
1.978487e+01	1.458e-02	2.561e-02
1.983785e+01	1.282e-02	2.181e-02
1.989083e+01	1.124e-02	1.865e-02
1.994381e+01	9.835e-03	1.604e-02
1.999678e+01	8.582e-03	1.398e-02
2.004976e+01	7.470e-03	1.250e-02
2.010274e+01	6.486e-03	1.143e-02
2.015572e+01	5.618e-03	1.052e-02
2.020870e+01	4.853e-03	9.967e-03
2.026168e+01	4.183e-03	1.032e-02
2.031466e+01	3.596e-03	1.138e-02
2.036764e+01	3.083e-03	1.192e-02
2.042062e+01	2.637e-03	1.123e-02
2.047360e+01	2.250e-03	1.013e-02
2.052658e+01	1.915e-03	9.778e-03
2.057956e+01	1.626e-03	1.031e-02
2.063254e+01	1.377e-03	1.088e-02
2.068551e+01	1.163e-03	1.049e-02
2.073849e+01	9.799e-04	8.904e-03
2.079147e+01	8.236e-04	6.954e-03
2.084445e+01	6.905e-04	5.707e-03
2.089743e+01	5.775e-04	5.351e-03
2.095041e+01	4.818e-04	5.124e-03
2.100339e+01	4.009e-04	4.316e-03
2.105637e+01	3.328e-04	3.111e-03
2.110935e+01	2.755e-04	2.122e-03
2.116233e+01	2.276e-04	1.501e-03
2.121531e+01	1.875e-04	1.042e-03
2.126829e+01	1.541e-04	6.910e-04
2.132127e+01	1.263e-04	4.936e-04
2.137425e+01	1.033e-04	3.807e-04
2.142722e+01	8.424e-05	2.587e-04
2.148020e+01	6.854e-05	1.335e-04
2.153318e+01	5.563e-05	4.958e-05
2.158616e+01	4.504e-05	1.394e-05
2.163914e+01	3.637e-05	8.625e-06
2.169212e+01	2.930e-05	2.887e-05
2.174510e+01	2.354e-05	9.230e-05
2.179808e+01	1.887e-05	2.099e-04
2.185106e+01	1.508e-05	3.361e-04
2.190404e+01	1.203e-05	3.789e-04
2.195702e+01	9.571e-06	3.007e-04
2.201000e+01	7.595e-06	1.680e-04
2.206298e+01	6.012e-06	6.611e-05
2.211595e+01	4.747e-06	1.831e-05
2.216893e+01	3.739e-06	3.570e-06
2.222191e+01	2.937e-06	4.901e-07
2.227489e+01	2.302e-06	4.736e-08
2.232787e+01	1.799e-06	3.223e-09
2.238085e+01	1.403e-06	1.544e-10

